Disentangling transients and their host galaxies with Scarlet2: A framework to forward model multi-epoch imaging

Many science cases for wide-field time-domain surveys rely on accurate identification and characterization of the galaxies hosting transient and variable objects. In the era of the Legacy Survey of Space and Time (LSST) at the Vera C. Rubin Observatory the number of known transient and variable sources will grow by orders of magnitude, and many of these sources will be blended with their host galaxies and neighboring galaxies. A diverse range of applications - including the classification of nuclear and non-nuclear sources, identification of potential host galaxies, extraction of host galaxy SEDs without requiring a transient-free reference image, and combined analysis of photometry from multiple surveys - will benefit from a flexible framework to model time-domain imaging of transients. We describe a time-domain extension of the Scarlet2 scene modeling code for multi-epoch, multi-band, and multi-resolution imaging data to extract simultaneous transient and host galaxy models. Scarlet2 leverages the benefits of data-driven priors on galaxy morphology, is fully GPU compatible, and can jointly model multi-resolution data from ground and space-based surveys. We demonstrate the method on simulated LSST-like supernova imaging, low-resolution Zwicky Transient Facility imaging of tidal disruption events, and Hyper Suprime Cam imaging of variable AGN out to z = 4 in the COSMOS fields. We show that Scarlet2 models provide accurate transient and host galaxy models as well as accurate measurement of host-transient spatial offsets, and demonstrate future applications to the search for 'wandering' massive black holes.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



